Investigation of the stellar content in the western part of the Carina nebula

We obtained deep $UBVRI$ H$\alpha$ photometric data of the field situated to the west of the main Carina nebula and centered on WR~22. Medium-resolution optical spectroscopy of a subsample of X-ray selected objects along with archival data sets from $Chandra$, $XMM-Newton$ and 2MASS surveys were used for the present study. Different sets of color-color and color-magnitude diagrams are used to determine reddening for the region and to identify young stellar objects (YSOs) and estimate their age and mass. Our spectroscopic results indicate that the majority of the X-ray sources are late spectral type stars. The region shows a large amount of differential reddening with minimum and maximum values of $E(B-V)$ as 0.25 and 1.1 mag, respectively. Our analysis reveals that the total-to-selective absorption ratio $R \rm_{V}$ is $\sim$3.7 $\pm$ 0.1, suggesting an abnormal grain size in the observed region. We identified 467 YSOs and studied their characteristics. The ages and masses of the 241 optically identified YSOs range from $\sim$0.1 to 10 Myr and $\sim$0.3 to 4.8M$_\odot$, respectively. However, the majority of them are younger than 1 Myr and have masses below 2 M$_\odot$. The high mass star WR 22 does not seem to have contributed to the formation of YSOs in the CrW region. The initial mass function slope, $\Gamma$, in this region is found to be -1.13 $\pm$ 0.20 in the mass range of 0.5 < M/M$_\odot$ < 4.8. The $K$-band luminosity function slope ($\alpha$) is also estimated as 0.31 $\pm$ 0.01. We also performed minimum spanning tree analysis of the YSOs in this region, which reveals that there are at least ten YSO cores associated with the molecular cloud, and that leads to an average core radius of 0.43 pc and a median branch length of 0.28 pc.

==> readme.txt <==
wr22.tex      #laTex file
aa.bst        #A&A style file
aa.cls        #A&A style file
natbib.sty    #bib style file
readme.txt    #this file
wr22.bbl      #BibTeX file
fig_1.eps     #post-script figure
fig_2.eps     #post-script figure
fig_3.eps     #post-script figure
fig_4.eps     #post-script figure
fig_5.eps     #post-script figure
fig_6.eps     #post-script figure
fig_7.eps     #post-script figure
fig_8.eps     #post-script figure
fig_9.eps     #post-script figure
fig_10.eps    #post-script figure
fig_11.eps    #post-script figure
fig_12.eps    #post-script figure
fig_13.eps    #post-script figure
fig_14.eps    #post-script figure
fig_15.eps    #post-script figure
fig_16.eps    #post-script figure
fig_17.eps    #post-script figure
fig_18.eps    #post-script figure
fig_19.eps    #post-script figure
fig_20.eps    #post-script figure
fig_21.eps    #post-script figure
fig_22.eps    #post-script figure
fig_23.eps    #post-script figure
fig_24.eps    #post-script figure
fig_a.eps     #post-script figure
fig_f.eps     #post-script figure
fig_g.eps     #post-script figure
fig_o.eps     #post-script figure

